PSFs for mapping artificial night sky luminance over large territories

Knowledge of the night sky radiance over a large territory may be valuable informationto identify sites appropriate to astronomical observations or for assessing the impacts ofartificial light at night on ecosystems. Measuring the sky radiance can be a complex endeavourdepending on the desired temporal and spatial resolution. Similarly, modelling of artificialnight sky radiance for multiple points of a territory can represent a significant amount ofcomputing time depending on the complexity of the model used. The use of the convolutionof a point spread function with the light sources geographical distribution has been suggestedin order to model the sky radiance over large territories of hundreds of kilometres in size.We determine how the point spread function is sensitive to the main driving parameters ofthe artificial night sky radiance such as the wavelength, the ground reflectance, the obstaclesproperties, the Upward Light Output Ratio and the Aerosol Optical Depth using the Illuminav2 model. The obtained functions were used to model the artificial night sky brightness ofthe Mont-M\'egantic International Dark Sky Reserve for winter and summer conditions. Theresults were compared to the New world atlas of artificial night sky brightness, the Illuminav2 model and in situ Sky Quality Camera measurements. We found that the New world atlasoverestimates the artificial sky brightness by 55% whereas the Illumina model underestimatesit by 48%. This may be due to varying atmospherical conditions and the fact that the modelonly accounts for public light sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
